Structure of unbound neutron-rich $^{9}$He studied using single-neutron transfer

The 8He(d,p) reaction was studied in inverse kinematics at 15.4A MeV using the MUST2 Si-CsI array in order to shed light on the level structure of 9He. The well known 16O(d,p)17O reaction, performed here in reverse kinematics, was used as a test to validate the experimental methods. The 9He missing mass spectrum was deduced from the kinetic energies and emission angles of the recoiling protons. Several structures were observed above the neutron-emission threshold and the angular distributions were used to deduce the multipolarity of the transitions. This work confirms that the ground state of 9He is located very close to the neutron threshold of 8He and supports the occurrence of parity inversion in 9He.

==> He9_sum_graph.pgf <==
\usetikzlibrary{calc}
\usetikzlibrary{3d}
\usetikzlibrary{decorations}
\usetikzlibrary{decorations.pathmorphing}
\usetikzlibrary{arrows}
\usetikzlibrary{shadows}
\usetikzlibrary{patterns}
\usepgflibrary{shapes}

\usetikzlibrary{decorations.pathreplacing} 
\usetikzlibrary{decorations.text}


\begin{tikzpicture}
\node[scale=.7] {%

  \begin{tikzpicture}[every node/.style = {fill=white},xscale=0.8]
\pgfset{inner xsep=0cm}
\pgfset{inner ysep=0cm}

\foreach \E in {0,1,2,3,4,5} {
%  \draw(-.1,\E) node[left] { \E} -- +(.2,0);
  \draw[ultra thin,dashed](-.1,\E) node[left] { \E\phantom{.}} -- +(31,0);
}
\draw[-latex](0,-.2) -- (0,6) node[above right] {\Large $^8$He+n (MeV)} ;
\node at (0,-2.) {Ref.};
%% S = 1 
\draw[ultra thick](.5,-1.) node[right] { $^9$Be($\pi^-$,$\pi^+$)};
\draw[ultra thick](1,-2.) node[right] {\cite{Seth:1987kq}};%{ [Set87]};
\draw[ultra thick](1,1.13) -- +(1,0);
\draw[ultra thick](2,1.13) node[right] { $1/2^{-}$};
\draw[ultra thick](1,2.33) -- +(1,0);
\draw[ultra thick](2,2.33) node[right] { $1/2^{+}$};
\draw[ultra thick](1,4.93) -- +(1,0);
\draw[ultra thick](2,4.98) node[right] { $5/2^{+}$};
\draw[ultra thick](2,4.63) node[right] { $3/2^{-}$};
%% S = 4 
\draw[ultra thick](3.5,-1.) node[right] { $^9$Be($^{13}$C,$^{13}$O)};
\draw[ultra thick](4,-2.) node[right] {\cite{boh88}};%{ [Boh88]};
\draw[ultra thick](4,1.13) -- +(1,0);
\draw[ultra thick](5,1.13) node[right] { $1/2^{-}$};
\draw[ultra thick](4,4.93) -- +(1,0);
\draw[ultra thick](5,4.98) node[right] { $5/2^{+}$};
\draw[ultra thick](5,4.63) node[right] { $3/2^{-}$};
%% S = 7 
\draw[ultra thick](6.5,-1.) node[right] { $^9$Be($^{14}$C,$^{14}$O)};
\draw[ultra thick](7,-2.) node[right] {\cite{oer95}};%{ [Oer95]};
\draw[ultra thick](7,1.27) -- +(1,0);
\draw[ultra thick](8,1.27) node[right] { $1/2^{-}$};
\draw[ultra thick](7,2.37) -- +(1,0);
\draw[ultra thick](8,2.4) node[right] { $1/2^{+}$};
\draw[ultra thick](8,2.07) node[right] { $3/2^{-}$};
\draw[ultra thick](7,4.3) -- +(1,0);
\draw[ultra thick](8,4.3) node[right] { $5/2^{+}$};
\draw[ultra thick](7,5.25) -- +(1,0);
\draw[ultra thick](8,5.25) node[right] { $5/2^{+}$};

%% S = 13 
\draw[ultra thick](10,-1.) node[right] { $^8$He(p,p')};
\draw[ultra thick](10,-2.) node[right] {\cite{Rogachev:2003lq}};%{ [Rog03]};
\draw[ultra thick](10,1.1) -- +(1,0);
\draw[ultra thick](11,1.1) node[right] { $1/2^{-}$};
\draw[ultra thick](10,2.2) -- +(1,0);
\draw[ultra thick](11,2.2) node[right] { $3/2^{-}$};
\draw[ultra thick](10,4.) -- +(1,0);
\draw[ultra thick](11,4.) node[right] { $5/2^{+}$};

%% ko
\draw[decorate,decoration={brace,amplitude=.7em}] (22.5,-2.4) -- (12.5,-2.4) node[midway,below=1em]{Knock-out} ;


%% Chen et al 
\draw[ultra thick](12.5,-1.) node[right] {Be($^{11}$Be,$^8$He+n)};
\draw[ultra thick](13,-2.) node[right] {\cite{Chen:2001qy}};%{ [Che01]};
\draw[ultra thick](14,.2) node[right] { $1/2^{+}$};
\draw[ultra thick,dotted](13,.2) -- +(1,0);



%% S = AlFalou
\draw[ultra thick](16.,-.5) node[right] { C($^{14}$B~,$^8$He+n)};
\draw[ultra thick](16.,-1.2) node[right] { C($^{11}$Be,$^8$He+n)};
\draw[ultra thick](17,-2.) node[right] {\cite{alfalou:phd,alfalou:n7:conf}};%{ [Alf07]};
\fill[pattern=north east lines](17,-0.2) rectangle +(1,.6);
\draw[ultra thick](17,1.27) -- +(1,0);
\draw[ultra thick](18,1.27) node[right] { $1/2^{-}$};

%% S = Johanson
\draw[ultra thick](19.5,-1.) node[right] { p($^{11}$Li,$^8$He+n)};
\draw[ultra thick](20.5,-2.) node[right] {\cite{Johansson:2010fk}};%{ [Joh10]};
\fill[pattern=north east lines](20.5,-0.2) rectangle +(1,.6);
\draw[ultra thick](20.5,1.33) -- +(1,0);
\draw[ultra thick](20.5,2.42) -- +(1,0);

%% dp
\draw[decorate,decoration={brace,amplitude=.7em}] (31.,-2.4) -- (23,-2.4) node[midway,below=1em]{(d,p)} ;

%% Simone dp
\draw[ultra thick](25.5,-1.) node[right] { $^8$He(d,p)};
\draw[ultra thick](25.5,-2.) node[right] {\cite{Fortier2007}};%{ [For07]};
\draw[ultra thick](25.5,0.02) -- +(1,0);
\draw[ultra thick](26.5,0.04) node[right] { $(1/2^{+})$};
\draw[ultra thick](25.5,1.3) -- +(1,0);
\draw[ultra thick](26.5,1.4) node[right] {$1/2^-$};
\draw[ultra thick](25.5,2.3) -- +(1,0);

%%  Golovkov dp
\draw[ultra thick](23,-1.) node[right] { $^8$He(d,p)};
\draw[ultra thick](23,-2.) node[right] {\cite{Golovkov:2007fu}};%{ [Gol07]};
\draw[ultra thick](23,0.) -- +(1,0);
\draw[ultra thick](24,0.) node[right] { $1/2^{+}$};
\draw[ultra thick](23,2.) -- +(1,0);
\draw[ultra thick](24,2.) node[right] { $1/2^{-}$};
\draw[ultra thick](23,4.2) -- +(1,0);
\draw[ultra thick](24,4.2) node[right] { $5/2^{+}$};



%% this work
\draw[dotted] (28.2,5.5) -- (28.2,-2.5);
\draw[ultra thick](28.5,-1.) node[right] {$^8$He(d,p)};
\draw[ultra thick](28.5,-2.) node[right] {[This work]};
\draw[ultra thick](28.5,0.183) -- +(1,0) node[right] { $1/2^+$};
\draw[ultra thick](28.5,1.235) -- +(1,0) node[right] { $1/2^-$};
\draw[ultra thick](28.5,3.420) -- +(1,0) ;
\draw[ultra thick](29.5,3.2) node[right] { $$};
\draw[ultra thick](29.5,3.6) node[right] { $(5/2^{+})$};

%
  \end{tikzpicture}
};
\end{tikzpicture}

